High-dimensional logistic regression with missing data: Imputation, regularization, and universality

We study high-dimensional, ridge-regularized logistic regression in a setting in which the covariates may be missing or corrupted by additive noise. When both the covariates and the additive corruptions are independent and normally distributed, we provide exact characterizations of both the prediction error as well as the estimation error. Moreover, we show that these characterizations are universal: as long as the entries of the data matrix satisfy a set of independence and moment conditions, our guarantees continue to hold. Universality, in turn, enables the detailed study of several imputation-based strategies when the covariates are missing completely at random. We ground our study by comparing the performance of these strategies with the conjectured performance -- stemming from replica theory in statistical physics -- of the Bayes optimal procedure. Our analysis yields several insights including: (i) a distinction between single imputation and a simple variant of multiple imputation and (ii) that adding a simple ridge regularization term to single-imputed logistic regression can yield an estimator whose prediction error is nearly indistinguishable from the Bayes optimal prediction error. We supplement our findings with extensive numerical experiments.

==> data/angle_data.dat <==
 delta bayes_angle si_angle diff
10.00 0.4000 0.400425 0.00043354
11.00 0.3817 0.382178 0.00045087
12.00 0.3657 0.366183 0.00046421
13.00 0.3515 0.352018 0.00047437
14.00 0.3389 0.339361 0.00048198
15.00 0.3275 0.327966 0.00048755
16.00 0.3171 0.317636 0.00049147
17.00 0.3077 0.308218 0.00049405
18.00 0.2991 0.299585 0.00049556
19.00 0.2911 0.291634 0.00049619
20.00 0.2838 0.284281 0.00049611
21.00 0.2770 0.277454 0.00049545
22.00 0.2706 0.271095 0.00049431
23.00 0.2647 0.265151 0.00049279
24.00 0.2591 0.259581 0.00049095
25.00 0.2539 0.254346 0.00048886
26.00 0.2489 0.249415 0.00048656
27.00 0.2443 0.244758 0.00048410
28.00 0.2399 0.240353 0.00048150
29.00 0.2357 0.236176 0.00047880
30.00 0.2317 0.232209 0.00047602
31.00 0.2280 0.228435 0.00047318
32.00 0.2244 0.224839 0.00047029
33.00 0.2209 0.221407 0.00046737
34.00 0.2177 0.218127 0.00046444
35.00 0.2145 0.214989 0.00046149
36.00 0.2115 0.211982 0.00045854
37.00 0.2086 0.209097 0.00045560
38.00 0.2059 0.206327 0.00045266
39.00 0.2032 0.203664 0.00044975
40.00 0.2007 0.201102 0.00044685
41.00 0.1982 0.198633 0.00044397
42.00 0.1958 0.196253 0.00044112
43.00 0.1935 0.193957 0.00043830
44.00 0.1913 0.191739 0.00043551
45.00 0.1892 0.189596 0.00043275
46.00 0.1871 0.187523 0.00043002
47.00 0.1851 0.185516 0.00042733
48.00 0.1831 0.183572 0.00042467
49.00 0.1813 0.181688 0.00042204
50.00 0.1794 0.179861 0.00041944
51.00 0.1777 0.178088 0.00041689
52.00 0.1760 0.176366 0.00041436
53.00 0.1743 0.174693 0.00041187
54.00 0.1727 0.173067 0.00040942
55.00 0.1711 0.171485 0.00040700
56.00 0.1695 0.169946 0.00040462
57.00 0.1680 0.168448 0.00040227
58.00 0.1666 0.166988 0.00039995
59.00 0.1652 0.165566 0.00039766
60.00 0.1638 0.164179 0.00039541
61.00 0.1624 0.162827 0.00039319
62.00 0.1611 0.161508 0.00039100
63.00 0.1598 0.160220 0.00038884
64.00 0.1586 0.158962 0.00038672
65.00 0.1573 0.157734 0.00038462
66.00 0.1562 0.156533 0.00038255
67.00 0.1550 0.155360 0.00038051
68.00 0.1538 0.154212 0.00037851
69.00 0.1527 0.153090 0.00037652
70.00 0.1516 0.151992 0.00037457
71.00 0.1505 0.150917 0.00037264
72.00 0.1495 0.149864 0.00037075
73.00 0.1485 0.148833 0.00036887
74.00 0.1475 0.147824 0.00036703
75.00 0.1465 0.146834 0.00036520
76.00 0.1455 0.145864 0.00036341
77.00 0.1446 0.144913 0.00036163
78.00 0.1436 0.143980 0.00035988
79.00 0.1427 0.143066 0.00035816
80.00 0.1418 0.142168 0.00035645
81.00 0.1409 0.141287 0.00035477
82.00 0.1401 0.140422 0.00035311
83.00 0.1392 0.139573 0.00035147
84.00 0.1384 0.138739 0.00034986
85.00 0.1376 0.137920 0.00034826
86.00 0.1368 0.137115 0.00034669
87.00 0.1360 0.136324 0.00034513
88.00 0.1352 0.135547 0.00034360
89.00 0.1344 0.134783 0.00034208
90.00 0.1337 0.134031 0.00034058
91.00 0.1330 0.133292 0.00033910
92.00 0.1322 0.132565 0.00033764
93.00 0.1315 0.131850 0.00033620
94.00 0.1308 0.131146 0.00033478
95.00 0.1301 0.130454 0.00033337
96.00 0.1294 0.129772 0.00033197
97.00 0.1288 0.129101 0.00033060
98.00 0.1281 0.128440 0.00032924
99.00 0.1275 0.127789 0.00032790


==> data/angle_data_10_20.dat <==
 delta bayes_angle si_angle diff
10.00 0.4000 0.400425 0.00043354
11.00 0.3817 0.382178 0.00045087
12.00 0.3657 0.366183 0.00046421
13.00 0.3515 0.352018 0.00047437
14.00 0.3389 0.339361 0.00048198
15.00 0.3275 0.327966 0.00048755
16.00 0.3171 0.317636 0.00049147
17.00 0.3077 0.308218 0.00049405
18.00 0.2991 0.299585 0.00049556
19.00 0.2911 0.291634 0.00049619


==> data/angle_data_40.dat <==
 delta bayes_angle si_angle diff
10.00 0.4000 0.400425 0.00043354
11.00 0.3817 0.382178 0.00045087
12.00 0.3657 0.366183 0.00046421
13.00 0.3515 0.352018 0.00047437
14.00 0.3389 0.339361 0.00048198
15.00 0.3275 0.327966 0.00048755
16.00 0.3171 0.317636 0.00049147
17.00 0.3077 0.308218 0.00049405
18.00 0.2991 0.299585 0.00049556
19.00 0.2911 0.291634 0.00049619
20.00 0.2838 0.284281 0.00049611
21.00 0.2770 0.277454 0.00049545
22.00 0.2706 0.271095 0.00049431
23.00 0.2647 0.265151 0.00049279
24.00 0.2591 0.259581 0.00049095
25.00 0.2539 0.254346 0.00048886
26.00 0.2489 0.249415 0.00048656
27.00 0.2443 0.244758 0.00048410
28.00 0.2399 0.240353 0.00048150
29.00 0.2357 0.236176 0.00047880
30.00 0.2317 0.232209 0.00047602
31.00 0.2280 0.228435 0.00047318
32.00 0.2244 0.224839 0.00047029
33.00 0.2209 0.221407 0.00046737
34.00 0.2177 0.218127 0.00046444
35.00 0.2145 0.214989 0.00046149
36.00 0.2115 0.211982 0.00045854
37.00 0.2086 0.209097 0.00045560
38.00 0.2059 0.206327 0.00045266
39.00 0.2032 0.203664 0.00044975


==> data/emp_gen_mse_delta_10_40.dat <==
 delta emp_gen emp_mse emp_angle
10.00 0.2511 5.192384 0.39968128
11.00 0.2486 4.979978 0.38248175
12.00 0.2462 4.787426 0.36522395
13.00 0.2451 4.661557 0.35269407
14.00 0.2432 4.539700 0.33989918
15.00 0.2424 4.427847 0.32841695
16.00 0.2413 4.292403 0.31746947
17.00 0.2398 4.193607 0.30753281
18.00 0.2387 4.123779 0.29875180
19.00 0.2379 4.061498 0.29123247
20.00 0.2374 3.987324 0.28429320
21.00 0.2361 3.909401 0.27705772
22.00 0.2357 3.863214 0.26911801
23.00 0.2355 3.814651 0.26567617
24.00 0.2350 3.774527 0.25974489
25.00 0.2341 3.712471 0.25332658
26.00 0.2335 3.676436 0.24902598
27.00 0.2332 3.646503 0.24508320
28.00 0.2327 3.615502 0.24060775
29.00 0.2329 3.574068 0.23545636
30.00 0.2323 3.544753 0.23128533
31.00 0.2322 3.520952 0.22867707
32.00 0.2317 3.498135 0.22587410
33.00 0.2312 3.457836 0.22117613
34.00 0.2309 3.445816 0.21703241
35.00 0.2308 3.408924 0.21447880
36.00 0.2304 3.391997 0.21223658
37.00 0.2302 3.358929 0.20928771
38.00 0.2301 3.348027 0.20600089
39.00 0.2300 3.339902 0.20368531


==> data/emp_gen_mse_delta_10_40_v2.dat <==
 delta emp_gen upper_gen lower_gen emp_mse upper_mse lower_mse emp_angle upper_angle lower_angle
10.00000000 0.25122389 0.25810000 0.24368750 5.21253357 5.41900362 4.96648192 0.40086732 0.42286291 0.37770363
11.00000000 0.24874596 0.25484848 0.24260227 4.99031417 5.17474605 4.77436973 0.38046629 0.40004343 0.36126110
12.00000000 0.24612269 0.25317361 0.23961806 4.82588643 5.03164351 4.63619118 0.36697559 0.38532490 0.34908356
13.00000000 0.24450171 0.25064744 0.23802885 4.64856119 4.87304385 4.43074156 0.35184899 0.36911495 0.33350217
14.00000000 0.24324206 0.24923810 0.23776786 4.53147701 4.72520954 4.33036479 0.33910678 0.35399814 0.32440282
15.00000000 0.24188667 0.24783889 0.23648333 4.41464083 4.64352789 4.23480715 0.32738244 0.34538241 0.31184234
16.00000000 0.24050556 0.24563021 0.23559635 4.31010629 4.49954442 4.13767785 0.31759339 0.33318245 0.30199354
17.00000000 0.23918922 0.24436275 0.23392892 4.20276439 4.38761286 3.98871424 0.30675663 0.32457212 0.29066740
18.00000000 0.23892531 0.24329630 0.23409028 4.14275427 4.29810121 3.99016488 0.30025589 0.31169561 0.28724266
19.00000000 0.23760819 0.24236842 0.23289693 4.04946690 4.19372401 3.86103591 0.29144719 0.30673919 0.27693118
20.00000000 0.23697333 0.24130000 0.23218542 3.98314944 4.15108620 3.82271561 0.28381551 0.29853266 0.27063945
21.00000000 0.23648175 0.24053770 0.23120833 3.91728834 4.09028342 3.76203430 0.27694483 0.29244455 0.26344331
22.00000000 0.23554747 0.24025568 0.23144129 3.88617890 4.04208454 3.71214130 0.27140010 0.28399644 0.25840743
23.00000000 0.23521329 0.23983696 0.23068478 3.81908592 3.99104783 3.65399937 0.26438024 0.27643532 0.25270345
24.00000000 0.23464444 0.23812847 0.23058681 3.76693995 3.93808066 3.58808017 0.25889896 0.27230683 0.24804609
25.00000000 0.23424689 0.23905833 0.23021167 3.72465004 3.88579601 3.57748565 0.25370927 0.26788123 0.24310983
26.00000000 0.23376282 0.23747436 0.22983974 3.67925974 3.82894121 3.51985093 0.24921224 0.26094948 0.23855596
27.00000000 0.23320103 0.23737654 0.22870833 3.64703709 3.80137442 3.50248659 0.24438671 0.25663256 0.23166381
28.00000000 0.23333611 0.23732440 0.22913393 3.60219390 3.74625747 3.45592659 0.24045139 0.25074101 0.23133254
29.00000000 0.23271130 0.23613937 0.22860201 3.57653603 3.72908809 3.41249741 0.23612611 0.24509370 0.22552186
30.00000000 0.23247648 0.23612639 0.22871944 3.54626075 3.70034819 3.37853960 0.23229424 0.24368018 0.22237476
31.00000000 0.23175305 0.23532527 0.22810081 3.51235743 3.65627995 3.36225823 0.22850011 0.23832879 0.21866550
32.00000000 0.23168212 0.23531771 0.22809896 3.49069801 3.63669676 3.32238977 0.22504408 0.23498134 0.21566441
33.00000000 0.23108064 0.23434596 0.22758712 3.44667835 3.58805024 3.28489419 0.22032208 0.23105663 0.20920127
34.00000000 0.23118742 0.23425368 0.22799632 3.42558405 3.56862516 3.27739764 0.21751542 0.22911497 0.20708744
35.00000000 0.23086000 0.23410833 0.22748690 3.41553447 3.54990671 3.27192021 0.21480758 0.22687361 0.20356638
36.00000000 0.23053657 0.23365162 0.22755324 3.38872229 3.51977399 3.24275311 0.21217289 0.22053603 0.20137943
37.00000000 0.23056637 0.23335586 0.22752027 3.38372695 3.51786714 3.24189330 0.20963925 0.21984600 0.19906992
38.00000000 0.23024181 0.23356579 0.22715570 3.35415859 3.50039819 3.21275612 0.20663326 0.21635267 0.19700304
39.00000000 0.22987564 0.23310043 0.22676496 3.34585890 3.48820876 3.20860520 0.20321901 0.21391626 0.19523696


==> data/generalization_data.dat <==
 delta bayes_gen SI_gen diff
10.00 0.2508 0.250841 0.00005833
11.00 0.2484 0.248428 0.00005849
12.00 0.2463 0.246387 0.00005820
13.00 0.2446 0.244638 0.00005761
14.00 0.2431 0.243123 0.00005680
15.00 0.2417 0.241798 0.00005584
16.00 0.2406 0.240630 0.00005480
17.00 0.2395 0.239592 0.00005370
18.00 0.2386 0.238664 0.00005257
19.00 0.2378 0.237830 0.00005143
20.00 0.2370 0.237076 0.00005029
21.00 0.2363 0.236390 0.00004916
22.00 0.2357 0.235765 0.00004806
23.00 0.2351 0.235192 0.00004698
24.00 0.2346 0.234666 0.00004593
25.00 0.2341 0.234180 0.00004491
26.00 0.2337 0.233731 0.00004392
27.00 0.2333 0.233313 0.00004297
28.00 0.2329 0.232925 0.00004204
29.00 0.2325 0.232563 0.00004114
30.00 0.2322 0.232224 0.00004028
31.00 0.2319 0.231907 0.00003944
32.00 0.2316 0.231609 0.00003864
33.00 0.2313 0.231329 0.00003786
34.00 0.2310 0.231065 0.00003711
35.00 0.2308 0.230816 0.00003639
36.00 0.2305 0.230580 0.00003569
37.00 0.2303 0.230356 0.00003501
38.00 0.2301 0.230145 0.00003436
39.00 0.2299 0.229944 0.00003373
40.00 0.2297 0.229752 0.00003312
41.00 0.2295 0.229570 0.00003253
42.00 0.2294 0.229397 0.00003196
43.00 0.2292 0.229231 0.00003140
44.00 0.2290 0.229073 0.00003087
45.00 0.2289 0.228922 0.00003035
46.00 0.2287 0.228777 0.00002985
47.00 0.2286 0.228638 0.00002936
48.00 0.2285 0.228505 0.00002889
49.00 0.2283 0.228377 0.00002844
50.00 0.2282 0.228255 0.00002799
51.00 0.2281 0.228137 0.00002756
52.00 0.2280 0.228023 0.00002715
53.00 0.2279 0.227914 0.00002674
54.00 0.2278 0.227809 0.00002635
55.00 0.2277 0.227707 0.00002596
56.00 0.2276 0.227609 0.00002559
57.00 0.2275 0.227515 0.00002523
58.00 0.2274 0.227424 0.00002488
59.00 0.2273 0.227336 0.00002453
60.00 0.2272 0.227250 0.00002420
61.00 0.2271 0.227168 0.00002388
62.00 0.2271 0.227088 0.00002356
63.00 0.2270 0.227010 0.00002325
64.00 0.2269 0.226935 0.00002295
65.00 0.2268 0.226863 0.00002266
66.00 0.2268 0.226792 0.00002237
67.00 0.2267 0.226724 0.00002209
68.00 0.2266 0.226657 0.00002182
69.00 0.2266 0.226593 0.00002155
70.00 0.2265 0.226530 0.00002129
71.00 0.2264 0.226469 0.00002104
72.00 0.2264 0.226410 0.00002079
73.00 0.2263 0.226352 0.00002055
74.00 0.2263 0.226296 0.00002031
75.00 0.2262 0.226241 0.00002008
76.00 0.2262 0.226188 0.00001986
77.00 0.2261 0.226136 0.00001964
78.00 0.2261 0.226086 0.00001942
79.00 0.2260 0.226036 0.00001921
80.00 0.2260 0.225988 0.00001900
81.00 0.2259 0.225941 0.00001880
82.00 0.2259 0.225896 0.00001860
83.00 0.2258 0.225851 0.00001841
84.00 0.2258 0.225807 0.00001822
85.00 0.2257 0.225765 0.00001803
86.00 0.2257 0.225723 0.00001785
87.00 0.2257 0.225682 0.00001767
88.00 0.2256 0.225643 0.00001749
89.00 0.2256 0.225604 0.00001732
90.00 0.2255 0.225566 0.00001715
91.00 0.2255 0.225529 0.00001698
92.00 0.2255 0.225492 0.00001682
93.00 0.2254 0.225457 0.00001666
94.00 0.2254 0.225422 0.00001651
95.00 0.2254 0.225388 0.00001635
96.00 0.2253 0.225355 0.00001620
97.00 0.2253 0.225322 0.00001605
98.00 0.2253 0.225290 0.00001591
99.00 0.2252 0.225258 0.00001577


==> data/generalization_data_10_20.dat <==
 delta bayes_gen SI_gen diff emp
10.00 0.2508 0.250841 0.00005833 0.2507168750
11.00 0.2484 0.248428 0.00005849 0.2484977273
12.00 0.2463 0.246387 0.00005820 0.2463130208
13.00 0.2446 0.244638 0.00005761 0.2448711538
14.00 0.2431 0.243123 0.00005680 0.2434906250
15.00 0.2417 0.241798 0.00005584 0.2419783333
16.00 0.2406 0.240630 0.00005480 0.2405871094
17.00 0.2395 0.239592 0.00005370 0.2396044118
18.00 0.2386 0.238664 0.00005257 0.2382791667
19.00 0.2378 0.237830 0.00005143 0.2381684211


==> data/generalization_data_40.dat <==
 delta bayes_gen SI_gen diff
10.00 0.2508 0.250841 0.00005833
11.00 0.2484 0.248428 0.00005849
12.00 0.2463 0.246387 0.00005820
13.00 0.2446 0.244638 0.00005761
14.00 0.2431 0.243123 0.00005680
15.00 0.2417 0.241798 0.00005584
16.00 0.2406 0.240630 0.00005480
17.00 0.2395 0.239592 0.00005370
18.00 0.2386 0.238664 0.00005257
19.00 0.2378 0.237830 0.00005143
20.00 0.2370 0.237076 0.00005029
21.00 0.2363 0.236390 0.00004916
22.00 0.2357 0.235765 0.00004806
23.00 0.2351 0.235192 0.00004698
24.00 0.2346 0.234666 0.00004593
25.00 0.2341 0.234180 0.00004491
26.00 0.2337 0.233731 0.00004392
27.00 0.2333 0.233313 0.00004297
28.00 0.2329 0.232925 0.00004204
29.00 0.2325 0.232563 0.00004114
30.00 0.2322 0.232224 0.00004028
31.00 0.2319 0.231907 0.00003944
32.00 0.2316 0.231609 0.00003864
33.00 0.2313 0.231329 0.00003786
34.00 0.2310 0.231065 0.00003711
35.00 0.2308 0.230816 0.00003639
36.00 0.2305 0.230580 0.00003569
37.00 0.2303 0.230356 0.00003501
38.00 0.2301 0.230145 0.00003436
39.00 0.2299 0.229944 0.00003373


==> data/intro-low-dim.dat <==
delta avg_mse upper_mse lower_mse avg_angle upper_angle lower_angle avg_gen upper_gen lower_gen avg_mse_mi upper_mse_mi lower_mse_mi avg_angle_mi upper_angle_mi lower_angle_mi avg_gen_mi upper_gen_mi lower_gen_mi avg_mse_mi_prior upper_mse_mi_prior lower_mse_mi_prior avg_angle_mi_prior upper_angle_mi_prior lower_angle_mi_prior avg_gen_mi_prior upper_gen_mi_prior lower_gen_mi_prior
19.9526231497 1.3182585910 1.0548895976 0.1958721248 0.1998947718 0.2744828913 0.0772265122 0.2603789474 0.2763157895 0.2421052632 16.2945800337 1.6461561980 0.2485178298 0.2049588446 0.2754291421 0.0774969292 0.2611473684 0.2763157895 0.2440789474 1.0451204563 1.1378040007 0.2432458860 0.2226660084 0.3079988508 0.0823639228 0.2628263158 0.2763157895 0.2447368421
28.7008485407 0.7583568882 0.6637506453 0.1457953341 0.1627085410 0.2364388476 0.0698729305 0.2571035714 0.2714285714 0.2446428571 1.4038378044 1.0023708312 0.1599363802 0.1671884217 0.2335805630 0.0723555689 0.2575392857 0.2714285714 0.2428571429 0.5893032601 0.8468842193 0.2028698700 0.1856991511 0.2774164683 0.0750820777 0.2590035714 0.2732142857 0.2446428571
41.2847323772 0.3659402921 0.4501770102 0.1039698816 0.1377646979 0.1947697627 0.0562282327 0.2570243902 0.2682926829 0.2451219512 0.5555126156 0.5849592234 0.0987669151 0.1303796652 0.1859778739 0.0508316369 0.2567878049 0.2670731707 0.2451219512 0.5107281426 0.7143209659 0.2152357637 0.1602941596 0.2262431754 0.0648668303 0.2584414634 0.2695121951 0.2463414634
59.3860186759 0.2501595156 0.3092687968 0.0733904778 0.1115054336 0.1651809355 0.0477371251 0.2549779661 0.2644067797 0.2457627119 0.3719952100 0.4311327410 0.0780493702 0.1144003340 0.1624230160 0.0431595659 0.2551084746 0.2644067797 0.2466101695 0.4402088318 0.6215633133 0.1914651754 0.1286095660 0.1843829798 0.0480040861 0.2560677966 0.2652542373 0.2466101695
85.4238119302 0.1531925350 0.2025314925 0.0431584645 0.0984210697 0.1452423787 0.0393386963 0.2550082353 0.2619117647 0.2476470588 0.2305184480 0.2985876841 0.0502981689 0.0971902175 0.1378802031 0.0421844931 0.2548505882 0.2617647059 0.2470588235 0.3987069549 0.5519899418 0.1954747110 0.1081092243 0.1567326593 0.0465774172 0.2553764706 0.2629411765 0.2470588235
122.8778727281 0.1139176211 0.1673395374 0.0277643224 0.0778812636 0.1140638420 0.0326939798 0.2545278689 0.2602459016 0.2486680328 0.1484839078 0.1750655494 0.0378633611 0.0770967680 0.1108762576 0.0305515085 0.2545639344 0.2606557377 0.2487704918 0.3729614842 0.5384191006 0.1870439978 0.0874990258 0.1284430756 0.0345252050 0.2548942623 0.2606557377 0.2487704918
176.7536622988 0.0867836055 0.1144451339 0.0238372627 0.0631961383 0.0903088215 0.0257417459 0.2540352273 0.2590909091 0.2488636364 0.1074163283 0.1306091726 0.0244113522 0.0630999459 0.0915177484 0.0256936770 0.2539056818 0.2591619318 0.2488636364 0.3692301501 0.4840790782 0.2326461305 0.0714556882 0.1002418727 0.0284258711 0.2541761364 0.2591619318 0.2491477273
254.2512857881 0.0614603956 0.0830818416 0.0191425458 0.0521939049 0.0764331918 0.0210721623 0.2534783465 0.2580708661 0.2492125984 0.0734053802 0.0896642794 0.0174548206 0.0534202334 0.0757874522 0.0230399765 0.2535000000 0.2578740157 0.2491633858 0.3477768878 0.4771624421 0.2227045750 0.0580908470 0.0861194410 0.0243132724 0.2536275591 0.2580708661 0.2494094488
365.7277336389 0.0493214477 0.0692368115 0.0133327003 0.0433259750 0.0664289222 0.0149948222 0.2532545205 0.2567123288 0.2495547945 0.0450738699 0.0605647761 0.0102479650 0.0433130203 0.0631143930 0.0162635583 0.2532476712 0.2567123288 0.2495890411 0.3537041211 0.4555572073 0.2477732526 0.0500346754 0.0717471336 0.0213298482 0.2533821918 0.2568493151 0.2495890411
526.0810175966 0.0376968773 0.0535094583 0.0118947175 0.0374156939 0.0542038291 0.0175564601 0.2534058935 0.2564638783 0.2505465779 0.0322434001 0.0394196961 0.0081231736 0.0376411291 0.0546136770 0.0153173929 0.2534496198 0.2566539924 0.2506416350 0.3422511032 0.4243697372 0.2569129086 0.0412137281 0.0601681848 0.0160451007 0.2534832700 0.2566539924 0.2504752852
756.7411809920 0.0298678678 0.0432823296 0.0095707475 0.0317674663 0.0459035358 0.0139405800 0.2534013228 0.2557539683 0.2510582011 0.0219434058 0.0305947652 0.0062791733 0.0317973123 0.0455683927 0.0123473249 0.2534003968 0.2558201058 0.2510582011 0.3310926964 0.3950009155 0.2624183160 0.0343590079 0.0504737926 0.0132640870 0.2534346561 0.2556878307 0.2510582011
1088.5342672606 0.0257832599 0.0348485399 0.0085400134 0.0271254114 0.0401992483 0.0102586539 0.2533757353 0.2553883272 0.2512867647 0.0161925282 0.0213596414 0.0043433067 0.0268984173 0.0392049935 0.0105630001 0.2533836397 0.2554687500 0.2512293199 0.3381662523 0.3941071608 0.2835024611 0.0297775671 0.0438216586 0.0110781305 0.2534239890 0.2554227941 0.2512867647
1565.8019951384 0.0233597968 0.0342498940 0.0093854281 0.0215108640 0.0311347933 0.0080679491 0.2531106709 0.2547364217 0.2514057508 0.0094548300 0.0123779029 0.0027929960 0.0214542740 0.0319146167 0.0083186945 0.2531081150 0.2547683706 0.2514616613 0.3385859466 0.3794205250 0.2983660312 0.0219644540 0.0309637177 0.0094666433 0.2531005112 0.2547923323 0.2514057508
2252.3277049874 0.0218963472 0.0310193851 0.0094408943 0.0177767704 0.0265815967 0.0068796216 0.2530449822 0.2543516874 0.2516873890 0.0066133474 0.0089265916 0.0017203272 0.0176742362 0.0256252950 0.0064315103 0.2530498224 0.2542906306 0.2516596359 0.3377978884 0.3764647444 0.2986866675 0.0200018821 0.0279981058 0.0089665913 0.2530592362 0.2543350355 0.2517095915
3239.8605356263 0.0205064402 0.0279527535 0.0109708284 0.0144496580 0.0207064568 0.0060645967 0.2530634146 0.2541525162 0.2518640012 0.0047985785 0.0065495045 0.0011640344 0.0145556329 0.0197568512 0.0061414461 0.2530601729 0.2541679531 0.2518061130 0.3391060584 0.3714742480 0.3108386752 0.0169888303 0.0249755561 0.0065766526 0.2530861994 0.2542026860 0.2518987342
4660.3770255393 0.0196460430 0.0249624864 0.0116642223 0.0122423103 0.0174759945 0.0045156442 0.2531354292 0.2540128755 0.2521566524 0.0032508101 0.0044843855 0.0008767795 0.0121980099 0.0178199260 0.0043253624 0.2531336481 0.2540048283 0.2521459227 0.3396442516 0.3630932789 0.3123207677 0.0132633241 0.0190769182 0.0054131309 0.2531392489 0.2540289700 0.2521539700
6703.7188117653 0.0183525510 0.0237064877 0.0116613165 0.0106268738 0.0152973364 0.0038588166 0.2530292705 0.2538191854 0.2521837237 0.0024198786 0.0032966654 0.0005815603 0.0111815952 0.0153558669 0.0044083987 0.2530334030 0.2537930777 0.2521762644 0.3370633571 0.3578554310 0.3132648629 0.0117108750 0.0164078266 0.0046314886 0.2530320454 0.2537968074 0.2521855885
9642.9635758958 0.0182272205 0.0226649178 0.0124128886 0.0086847344 0.0123536501 0.0037424639 0.2530217071 0.2536130989 0.2523789152 0.0016152870 0.0022679352 0.0004502366 0.0085627861 0.0122588030 0.0033619549 0.2530219249 0.2536092097 0.2523983613 0.3378724634 0.3551321831 0.3195908258 0.0093920125 0.0135090544 0.0040618280 0.2530212715 0.2536338415 0.2523828044
13870.9198785093 0.0177296605 0.0215757327 0.0135788077 0.0071238217 0.0101283306 0.0033124379 0.2530482264 0.2535823720 0.2524900865 0.0011231513 0.0014111458 0.0003202847 0.0071563332 0.0100468870 0.0027441824 0.2530499712 0.2536085076 0.2524990988 0.3365983020 0.3511787249 0.3215372043 0.0078710246 0.0112679820 0.0030343370 0.2530498558 0.2535922855 0.2524981975
19952.6231496888 0.0172825064 0.0206088318 0.0136679847 0.0061633617 0.0086146151 0.0024217167 0.2529986668 0.2534915046 0.2525129060 0.0007683062 0.0010908521 0.0002283212 0.0060466413 0.0086000173 0.0027588153 0.2529947674 0.2534915046 0.2525097735 0.3353945875 0.3473418640 0.3224032381 0.0070592345 0.0100100851 0.0029443718 0.2529990427 0.2535215768 0.2525172915


==> data/mse_data.dat <==
 delta bayes_mse SI_mse
10.00 2.4263 5.194772
11.00 2.2204 4.986934
12.00 2.0463 4.809670
13.00 1.8972 4.656770
14.00 1.7682 4.523587
15.00 1.6554 4.406571
16.00 1.5561 4.302973
17.00 1.4679 4.210621
18.00 1.3891 4.127795
19.00 1.3183 4.053100
20.00 1.2543 3.985399
21.00 1.1962 3.923759
22.00 1.1433 3.867407
23.00 1.0948 3.815691
24.00 1.0502 3.768066
25.00 1.0091 3.724065
26.00 0.9711 3.683291
27.00 0.9359 3.645402
28.00 0.9031 3.610105
29.00 0.8725 3.577141
30.00 0.8439 3.546287
31.00 0.8172 3.517352
32.00 0.7920 3.490157
33.00 0.7684 3.464552
34.00 0.7461 3.440402
35.00 0.7251 3.417587
36.00 0.7053 3.395999
37.00 0.6865 3.375542
38.00 0.6686 3.356130
39.00 0.6517 3.337680
40.00 0.6356 3.320132
41.00 0.6203 3.303414
42.00 0.6057 3.287471
43.00 0.5917 3.272251
44.00 0.5784 3.257704
45.00 0.5657 3.243789
46.00 0.5536 3.230463
47.00 0.5419 3.217691
48.00 0.5307 3.205440
49.00 0.5200 3.193676
50.00 0.5097 3.182374
51.00 0.4998 3.171505
52.00 0.4903 3.161045
53.00 0.4811 3.150974
54.00 0.4722 3.141265
55.00 0.4637 3.131902
56.00 0.4555 3.122868
57.00 0.4476 3.114145
58.00 0.4399 3.105718
59.00 0.4325 3.097571
60.00 0.4254 3.089691
61.00 0.4185 3.082064
62.00 0.4118 3.074679
63.00 0.4053 3.067525
64.00 0.3990 3.060590
65.00 0.3929 3.053866
66.00 0.3870 3.047341
67.00 0.3812 3.041008
68.00 0.3757 3.034859
69.00 0.3703 3.028886
70.00 0.3650 3.023080
71.00 0.3599 3.017435
72.00 0.3549 3.011949
73.00 0.3501 3.006606
74.00 0.3454 3.001409
75.00 0.3408 2.996346
76.00 0.3363 2.991415
77.00 0.3320 2.986610
78.00 0.3278 2.981926
79.00 0.3236 2.977359
80.00 0.3196 2.972904
81.00 0.3157 2.968559
82.00 0.3119 2.964320
83.00 0.3081 2.960180
84.00 0.3045 2.956137
85.00 0.3009 2.952188
86.00 0.2974 2.948331
87.00 0.2940 2.944561
88.00 0.2907 2.940876
89.00 0.2875 2.937273
90.00 0.2843 2.933749
91.00 0.2812 2.930298
92.00 0.2781 2.926924
93.00 0.2751 2.923622
94.00 0.2722 2.920390
95.00 0.2694 2.917227
96.00 0.2666 2.914126
97.00 0.2638 2.911093
98.00 0.2612 2.908115
99.00 0.2585 2.905200


==> data/mse_data_10_20.dat <==
 delta bayes_mse SI_mse emp
10.00 2.4263 5.194772 5.16083744
11.00 2.2204 4.986934 5.01599081
12.00 2.0463 4.809670 4.85227084
13.00 1.8972 4.656770 4.69258157
14.00 1.7682 4.523587 4.52368300
15.00 1.6554 4.406571 4.40857530
16.00 1.5561 4.302973 4.28774220
17.00 1.4679 4.210621 4.21601204
18.00 1.3891 4.127795 4.11563887
19.00 1.3183 4.053100 4.07657926


==> data/mse_data_40.dat <==
 delta bayes_mse SI_mse
10.00 2.4263 5.194772
11.00 2.2204 4.986934
12.00 2.0463 4.809670
13.00 1.8972 4.656770
14.00 1.7682 4.523587
15.00 1.6554 4.406571
16.00 1.5561 4.302973
17.00 1.4679 4.210621
18.00 1.3891 4.127795
19.00 1.3183 4.053100
20.00 1.2543 3.985399
21.00 1.1962 3.923759
22.00 1.1433 3.867407
23.00 1.0948 3.815691
24.00 1.0502 3.768066
25.00 1.0091 3.724065
26.00 0.9711 3.683291
27.00 0.9359 3.645402
28.00 0.9031 3.610105
29.00 0.8725 3.577141
30.00 0.8439 3.546287
31.00 0.8172 3.517352
32.00 0.7920 3.490157
33.00 0.7684 3.464552
34.00 0.7461 3.440402
35.00 0.7251 3.417587
36.00 0.7053 3.395999
37.00 0.6865 3.375542
38.00 0.6686 3.356130
39.00 0.6517 3.337680


==> data/reg_data.dat <==
 lam gen_R_05 gen_R_1 gen_R_2 gen_R_4
0.00 0.4591 0.395690 0.31312813 0.2516357027
0.01 0.4589 0.395293 0.31258236 0.2509393349
0.02 0.4587 0.395032 0.31234657 0.2508418614
0.03 0.4586 0.394852 0.31224807 0.2509208994
0.04 0.4585 0.394724 0.31222316 0.2510736848
0.05 0.4584 0.394632 0.31224167 0.2512608286
0.06 0.4584 0.394566 0.31228718 0.2514639476
0.07 0.4583 0.394518 0.31234996 0.2516734673
0.08 0.4583 0.394485 0.31242391 0.2518840590
0.09 0.4582 0.394463 0.31250500 0.2520926405
0.10 0.4582 0.394449 0.31259052 0.2522974002
0.11 0.4582 0.394441 0.31267860 0.2524972805
0.12 0.4581 0.394439 0.31276790 0.2526916864
0.13 0.4581 0.394441 0.31285748 0.2528803151
0.14 0.4581 0.394447 0.31294667 0.2530630507
0.15 0.4581 0.394455 0.31303497 0.2532398983
0.16 0.4581 0.394465 0.31312205 0.2534109411
0.17 0.4580 0.394476 0.31320764 0.2535763120
0.18 0.4580 0.394489 0.31329158 0.2537361757
0.19 0.4580 0.394503 0.31337375 0.2538907149
0.20 0.4580 0.394518 0.31345409 0.2540401223
0.21 0.4580 0.394534 0.31353253 0.2541845942
0.22 0.4580 0.394550 0.31360908 0.2543243269
0.23 0.4580 0.394566 0.31368373 0.2544595135
0.24 0.4580 0.394583 0.31375649 0.2545903429
0.25 0.4580 0.394600 0.31382739 0.2547169976
0.26 0.4580 0.394617 0.31389645 0.2548396535
0.27 0.4580 0.394633 0.31396373 0.2549584798
0.28 0.4580 0.394650 0.31402925 0.2550736382
0.29 0.4580 0.394667 0.31409306 0.2551852831
0.30 0.4580 0.394684 0.31415521 0.2552935620
0.31 0.4580 0.394700 0.31421575 0.2553986155
0.32 0.4580 0.394716 0.31427471 0.2555005771
0.33 0.4580 0.394733 0.31433216 0.2555995741
0.34 0.4580 0.394749 0.31438812 0.2556957276
0.35 0.4580 0.394764 0.31444267 0.2557891527
0.36 0.4580 0.394780 0.31449582 0.2558799587
0.37 0.4580 0.394795 0.31454764 0.2559682497
0.38 0.4580 0.394810 0.31459816 0.2560541251
0.39 0.4580 0.394825 0.31464743 0.2561376786
0.40 0.4580 0.394840 0.31469549 0.2562190002
0.41 0.4580 0.394854 0.31474237 0.2562981750
0.42 0.4580 0.394868 0.31478811 0.2563752843
0.43 0.4580 0.394882 0.31483276 0.2564504053
0.44 0.4580 0.394896 0.31487634 0.2565236116
0.45 0.4580 0.394909 0.31491890 0.2565949736
0.46 0.4580 0.394922 0.31496046 0.2566645580
0.47 0.4580 0.394935 0.31500105 0.2567324292
0.48 0.4580 0.394948 0.31504072 0.2567986480
0.49 0.4580 0.394961 0.31507947 0.2568632722


==> data/regularization-data-mi-vs-si-larger-lam.dat <==
lam avg_mse upper_mse lower_mse exact_mse avg_angle upper_angle lower_angle exact_angle avg_gen upper_gen lower_gen exact_gen avg_mse_mi upper_mse_mi lower_mse_mi exact_mse_mi avg_angle_mi upper_angle_mi lower_angle_mi exact_angle_mi avg_gen_mi upper_gen_mi lower_gen_mi exact_gen_mi
0.0001000000 41.2785311877 82.0765784734 19.0565204559 34.9050628735 0.8628478633 0.8829333609 0.8412816396 0.8621173062 0.3493272667 0.3538666667 0.3447000000 0.3491624857 18.6648944472 31.3460087517 10.8432454290 16.7832915867 0.9062228471 0.9280223971 0.8838260494 0.9056116001 0.3576792667 0.3624000000 0.3526000000 0.3575752100
0.0527263158 1.9354993673 2.1378207440 1.7478182632 1.9303088409 0.7618541513 0.7804231128 0.7432044746 0.7611237927 0.3305746000 0.3344833333 0.3261833333 0.3303961767 2.1686283150 2.3920304845 1.9568240096 2.1664863763 0.8200222023 0.8412748985 0.7992600137 0.8201220773 0.3412364667 0.3454166667 0.3367166667 0.3412208525
0.1053526316 1.9613832147 2.1118682155 1.8273996294 1.9587639559 0.7560903023 0.7746574596 0.7376480634 0.7557958566 0.3294708667 0.3335500000 0.3252000000 0.3294391727 2.1619270379 2.3265483001 2.0061454359 2.1627313188 0.8102589120 0.8297185517 0.7903449879 0.8110370904 0.3393268667 0.3436833333 0.3348666667 0.3395278115
0.1579789474 2.1306131583 2.2510999168 2.0062167051 2.1291535887 0.7559140161 0.7725798625 0.7395412799 0.7560642271 0.3293226000 0.3332166667 0.3252666667 0.3294872926 2.2993587525 2.4231769238 2.1665925555 2.2974299352 0.8088008853 0.8277058322 0.7905344801 0.8086659916 0.3388454000 0.3430000000 0.3346000000 0.3390874611
0.2106052632 2.2948493033 2.4025348192 2.1980521217 2.2911295639 0.7584731904 0.7747079205 0.7412100787 0.7577398124 0.3299854000 0.3340000000 0.3260666667 0.3297879353 2.4330393995 2.5500717297 2.3137319213 2.4320411913 0.8080051436 0.8271391790 0.7885311316 0.8084151997 0.3390532667 0.3436666667 0.3344666667 0.3390409222
0.2632315789 2.4335186610 2.5252937093 2.3368183884 2.4310755439 0.7603016176 0.7777384913 0.7431049140 0.7597954431 0.3301045333 0.3342833333 0.3259333333 0.3301572472 2.5530260898 2.6561971673 2.4494229808 2.5510493487 0.8095120410 0.8270891178 0.7905826422 0.8090086613 0.3390850667 0.3433333333 0.3346000000 0.3391510611
0.3158578947 2.5526551766 2.6422526783 2.4666365363 2.5506494304 0.7620167194 0.7786830212 0.7446950598 0.7618919646 0.3304190000 0.3343333333 0.3265333333 0.3305344473 2.6565692957 2.7540859420 2.5643020526 2.6542516450 0.8101813900 0.8269077516 0.7918197351 0.8099617012 0.3392544000 0.3436000000 0.3347333333 0.3393280164
0.3684842105 2.6535511411 2.7305625457 2.5717890597 2.6533358468 0.7633831615 0.7801032631 0.7475287898 0.7639052597 0.3308849333 0.3349333333 0.3269833333 0.3308971865 2.7423513188 2.8262861174 2.6559020871 2.7438572072 0.8099334160 0.8290505936 0.7912786064 0.8110598252 0.3394142000 0.3436833333 0.3352000000 0.3395320367
0.4211105263 2.7428955740 2.8182623397 2.6664850336 2.7422857615 0.7652657852 0.7806125935 0.7499948716 0.7657913630 0.3312453333 0.3350666667 0.3272666667 0.3312374633 2.8216195240 2.9029610585 2.7403322239 2.8221591312 0.8112765750 0.8288560685 0.7938291674 0.8121998604 0.3395464667 0.3438666667 0.3352666667 0.3397439870
0.4737368421 2.8204677836 2.8928750520 2.7560999721 2.8200328200 0.7673121635 0.7829896324 0.7515541896 0.7675390690 0.3314889333 0.3354000000 0.3278333333 0.3315531622 2.8907738257 2.9684198746 2.8198159543 2.8911013996 0.8127883534 0.8314345895 0.7940245793 0.8133301118 0.3399658667 0.3441333333 0.3356666667 0.3399542620
0.5263631579 2.8890451302 2.9549367935 2.8261341249 2.8885630939 0.7687706969 0.7839738696 0.7522465600 0.7691510506 0.3317391333 0.3355333333 0.3276666667 0.3318446764 2.9521233489 3.0241319926 2.8821214771 2.9522535503 0.8140925377 0.8312380687 0.7961927676 0.8144245595 0.3398762000 0.3436166667 0.3356666667 0.3401580121
0.5789894737 2.9484597376 3.0099450974 2.8910189922 2.9494325384 0.7693496177 0.7854363058 0.7526753405 0.7706356494 0.3319505333 0.3360666667 0.3278666667 0.3321134353 3.0049074640 3.0730620570 2.9374529744 3.0068696448 0.8138163041 0.8320032383 0.7959155766 0.8154706711 0.3400776000 0.3442666667 0.3360000000 0.3403528884
0.6316157895 3.0047120826 3.0627975310 2.9473973222 3.0038695248 0.7725190507 0.7889548809 0.7556880928 0.7720032723 0.3324938667 0.3363333333 0.3286500000 0.3323612555 3.0563795782 3.1206701108 2.9932255483 3.0559541215 0.8164335181 0.8340497034 0.7986731982 0.8164632357 0.3403652000 0.3446000000 0.3361333333 0.3405379022
0.6842421053 3.0518904460 3.1064176911 3.0001203936 3.0528537392 0.7714483213 0.7873896344 0.7539870956 0.7732645914 0.3325236667 0.3363333333 0.3285333333 0.3325900143 3.0984969485 3.1578441183 3.0407269025 3.1003172549 0.8149839738 0.8318454563 0.7959473493 0.8174010746 0.3403595333 0.3445333333 0.3358666667 0.3407128157
0.7368684211 3.0975182760 3.1461119274 3.0482842188 3.0971750075 0.7736898889 0.7908185402 0.7565262060 0.7744297998 0.3328052667 0.3368000000 0.3287833333 0.3328015134 3.1411933839 3.2004110353 3.0842984307 3.1406184508 0.8176488603 0.8357670971 0.7992879895 0.8182852291 0.3408431333 0.3450000000 0.3366500000 0.3408778059
0.7894947368 3.1372555402 3.1880115643 3.0867301475 3.1374768006 0.7740962180 0.7907085145 0.7568825315 0.7755082925 0.3324596000 0.3364666667 0.3283333333 0.3329974189 3.1767435833 3.2289156874 3.1247866053 3.1773992198 0.8175936142 0.8349737135 0.8004289649 0.8191179095 0.3405038667 0.3445333333 0.3363333333 0.3410332697
0.8421210526 3.1748832782 3.2244410524 3.1269911727 3.1742885548 0.7762540614 0.7929515109 0.7591118654 0.7765085677 0.3329397333 0.3370000000 0.3285833333 0.3331792418 3.2113629090 3.2631753867 3.1583857872 3.2111082128 0.8195745892 0.8366392074 0.8018108214 0.8199019057 0.3409182667 0.3452000000 0.3367333333 0.3411797140
0.8947473684 3.2079814008 3.2558899755 3.1597801000 3.2080498907 0.7764343935 0.7923775210 0.7595582113 0.7774382356 0.3334170667 0.3376166667 0.3292500000 0.3333483383 3.2418777043 3.2955732450 3.1885405031 3.2421202739 0.8194678421 0.8382355060 0.8012362526 0.8206402424 0.3413312667 0.3457333333 0.3371333333 0.3413176915
0.9473736842 3.2388557208 3.2858576595 3.1933051016 3.2391289470 0.7774457274 0.7938285832 0.7599403858 0.7783040756 0.3333853333 0.3370666667 0.3292000000 0.3335059186 3.2701192298 3.3197581611 3.2230578940 3.2707510458 0.8202436453 0.8386878874 0.8015262699 0.8213359774 0.3412032000 0.3452166667 0.3369333333 0.3414477626
1.0000000000 3.2692440094 3.3136086124 3.2264769089 3.2678364101 0.7791977841 0.7962968049 0.7618782626 0.7791121111 0.3338380000 0.3380000000 0.3297166667 0.3336530597 3.2987606997 3.3430491664 3.2524267040 3.2972682620 0.8225404674 0.8402978706 0.8049532640 0.8219920870 0.3417508667 0.3459500000 0.3377333333 0.3415704743


==> data/regularization-data-mi-vs-si.dat <==
lam avg_mse upper_mse lower_mse exact_mse avg_angle upper_angle lower_angle exact_angle avg_gen upper_gen lower_gen exact_gen avg_mse_mi upper_mse_mi lower_mse_mi exact_mse_mi avg_angle_mi upper_angle_mi lower_angle_mi exact_angle_mi avg_gen_mi upper_gen_mi lower_gen_mi exact_gen_mi
0.0001000000 42.8684006297 90.6092171635 18.3512592648 34.9050628739 0.8631559679 0.8847673472 0.8411643080 0.8621173062 0.3494888667 0.3544166667 0.3446666667 0.3491624857 18.6999852160 32.1490874792 10.6257164619 16.7832915869 0.9046865883 0.9258242141 0.8834616824 0.9056116001 0.3575491333 0.3624666667 0.3525166667 0.3575752100
0.0158842105 3.3077365363 3.7411938377 2.9094374254 3.3025939054 0.7839574314 0.8025837597 0.7655993382 0.7836584399 0.3345532000 0.3388666667 0.3304666667 0.3344823886 3.3168094078 3.7382464770 2.9081512607 3.3167511349 0.8452642328 0.8660122042 0.8251005761 0.8453318219 0.3460593333 0.3503333333 0.3419166667 0.3459659547
0.0316684211 2.2359069592 2.5097066361 1.9844241844 2.2359073123 0.7683548538 0.7892266487 0.7482427629 0.7691104913 0.3318074000 0.3362000000 0.3275166667 0.3318373377 2.4353723042 2.7253563354 2.1692426579 2.4426106521 0.8278835750 0.8489652793 0.8070046104 0.8299086898 0.3428521333 0.3471500000 0.3382666667 0.3430548175
0.0474526316 1.9668615139 2.1711527959 1.7729565466 1.9664643875 0.7622606364 0.7802094794 0.7433717332 0.7625249503 0.3307162667 0.3347500000 0.3266666667 0.3306484395 2.1988031628 2.4109190860 1.9807535592 2.2015825895 0.8208547983 0.8407075720 0.8016416623 0.8219712580 0.3415205333 0.3458166667 0.3371333333 0.3415665779
0.0632368421 1.9014555281 2.0813012089 1.7347614673 1.8963040762 0.7598500689 0.7764713214 0.7437769375 0.7590518659 0.3304366000 0.3343333333 0.3264000000 0.3300235963 2.1317820929 2.3274409312 1.9450157844 2.1297195029 0.8172007299 0.8362997668 0.7992427635 0.8171919276 0.3409490667 0.3453500000 0.3366666667 0.3406737998
0.0790210526 1.9020958655 2.0663960086 1.7420403091 1.8979390289 0.7577329750 0.7757763076 0.7399225151 0.7571486692 0.3298118667 0.3337500000 0.3259166667 0.3296818290 2.1290275587 2.3136931518 1.9499093560 2.1216653884 0.8155550127 0.8365355492 0.7957938195 0.8141023926 0.3403525333 0.3446666667 0.3359166667 0.3400980214
0.0948052632 1.9303070054 2.0811560615 1.7791640130 1.9296369162 0.7559122915 0.7729498775 0.7394134894 0.7561440467 0.3294251333 0.3332166667 0.3254000000 0.3295016063 2.1412136999 2.3026630185 1.9811610673 2.1415989444 0.8114718501 0.8306115339 0.7923257239 0.8120338600 0.3395165333 0.3434166667 0.3354000000 0.3397131159
0.1105894737 1.9771412836 2.1259043404 1.8372921315 1.9745418178 0.7559614825 0.7726909292 0.7379143161 0.7556938890 0.3292742667 0.3332833333 0.3250666667 0.3294208919 2.1730060457 2.3213425041 2.0236267787 2.1745997039 0.8094164399 0.8286370789 0.7904609075 0.8106300984 0.3390027333 0.3433333333 0.3344666667 0.3394521817
0.1263736842 2.0278879729 2.1627637310 1.8998589992 2.0249582483 0.7558339526 0.7730378863 0.7380666168 0.7556026801 0.3293425333 0.3333333333 0.3252000000 0.3294045411 2.2148507377 2.3580319169 2.0710613114 2.2136523028 0.8094479340 0.8290480301 0.7904182578 0.8096815882 0.3391284667 0.3436000000 0.3347833333 0.3392759959
0.1421578947 2.0788831378 2.2083078525 1.9522184638 2.0771018939 0.7558680338 0.7736523611 0.7378564420 0.7557513106 0.3294948667 0.3334000000 0.3254000000 0.3294311863 2.2566133261 2.3962503017 2.1217533780 2.2551950549 0.8092072341 0.8278616326 0.7901389862 0.8090562863 0.3391290667 0.3432833333 0.3349166667 0.3391599014
0.1579421053 2.1343285577 2.2565572879 2.0168301105 2.1290335272 0.7571137730 0.7737107502 0.7392116221 0.7560633510 0.3298148667 0.3343333333 0.3254500000 0.3294871355 2.3018376316 2.4392050744 2.1730394263 2.2973318084 0.8094815831 0.8276111303 0.7912460943 0.8086666764 0.3393386667 0.3440000000 0.3350500000 0.3390875882
0.1737263158 2.1832452098 2.2925679817 2.0768710373 2.1797478635 0.7571246608 0.7735141719 0.7415752139 0.7564878286 0.3298480667 0.3339333333 0.3258666667 0.3295632643 2.3413377806 2.4594808912 2.2263415657 2.3390284338 0.8087722800 0.8267515327 0.7908464022 0.8084524372 0.3392436667 0.3433500000 0.3351333333 0.3390478318
0.1895105263 2.2313320813 2.3402485334 2.1308097159 2.2287365986 0.7575775754 0.7735876979 0.7409161489 0.7569897531 0.3299929333 0.3336666667 0.3260666667 0.3296533121 2.3813689551 2.5011696973 2.2688127776 2.3797206148 0.8086505280 0.8264451442 0.7902082310 0.8083706697 0.3392258000 0.3437500000 0.3349166667 0.3390326596
0.2052947368 2.2804944477 2.3913755632 2.1793847610 2.2757649705 0.7591967316 0.7776768126 0.7408225549 0.7575445150 0.3300543333 0.3344166667 0.3255833333 0.3297528759 2.4228433030 2.5416106515 2.3071916189 2.4191099958 0.8096039428 0.8284697488 0.7905019231 0.8083901397 0.3392300000 0.3435500000 0.3348000000 0.3390362722
0.2210789474 2.3196288870 2.4200669139 2.2150124187 2.3207519291 0.7570928393 0.7742353093 0.7408672982 0.7581345121 0.3298587333 0.3338666667 0.3256666667 0.3298588057 2.4508071668 2.5617909371 2.3374580534 2.4570526552 0.8057137626 0.8243420145 0.7891392788 0.8084876097 0.3388054667 0.3431333333 0.3346666667 0.3390543584
0.2368631579 2.3657368049 2.4617642290 2.2742847880 2.3637032233 0.7590731023 0.7759672386 0.7424526155 0.7587469205 0.3299883333 0.3338000000 0.3259166667 0.3299688052 2.4947739757 2.6042463937 2.3868281266 2.4934957843 0.8089545466 0.8275216718 0.7896889815 0.8086455019 0.3391336667 0.3433500000 0.3348000000 0.3390836586
0.2526473684 2.4065088534 2.5023294676 2.3107156917 2.4046731613 0.7590940411 0.7747824148 0.7425455564 0.7593723290 0.3300924667 0.3342000000 0.3260666667 0.3300811880 2.5307377381 2.6441255547 2.4288193793 2.5284405827 0.8089927873 0.8265297358 0.7903692264 0.8088503472 0.3392873333 0.3434000000 0.3348666667 0.3391216762
0.2684315789 2.4458022522 2.5422024552 2.3525489831 2.4437421648 0.7602286997 0.7767976702 0.7430124322 0.7600037960 0.3304156000 0.3346000000 0.3262666667 0.3301947090 2.5637671434 2.6653824484 2.4607135875 2.5619198738 0.8093951763 0.8281975668 0.7897111959 0.8090916332 0.3394906667 0.3436666667 0.3352500000 0.3391664628
0.2842157895 2.4840446960 2.5763711567 2.3960983613 2.4810034010 0.7607524041 0.7776428458 0.7440445032 0.7606361490 0.3303586667 0.3342666667 0.3265333333 0.3303084390 2.5958464773 2.6919832371 2.4978518717 2.5939846365 0.8092049106 0.8269848378 0.7918627767 0.8093611733 0.3392660000 0.3432000000 0.3351333333 0.3392165017
0.3000000000 2.5165201606 2.6076568474 2.4317132332 2.5165548544 0.7605650684 0.7775066673 0.7444991149 0.7612655296 0.3303842667 0.3342666667 0.3263166667 0.3304216837 2.6250542183 2.7231703083 2.5278369537 2.6246954196 0.8091144887 0.8272646671 0.7909416703 0.8096524312 0.3392840667 0.3438000000 0.3350666667 0.3392705816


==> data/regularization_single_prior.dat <==
 lam si_emp prior_emp si_exact prior_exact
0.01 0.8454 0.800270 0.84771118 0.7983624793
0.02 0.7822 0.773088 0.78027371 0.7750169887
0.03 0.7390 0.765990 0.73608742 0.7591588387
0.04 0.7016 0.747369 0.70675894 0.7484438289
0.05 0.6885 0.740546 0.68742447 0.7413716365
0.06 0.6793 0.737979 0.67502844 0.7369371915
0.07 0.6695 0.734317 0.66754909 0.7344439756
0.08 0.6646 0.737149 0.66360121 0.7333964828
0.09 0.6607 0.732014 0.66221205 0.7334347754
0.10 0.6641 0.734740 0.66268592 0.7342929202
0.11 0.6634 0.733045 0.66451814 0.7357716599
0.12 0.6647 0.735347 0.66733844 0.7377199329
0.13 0.6690 0.738730 0.67087262 0.7400220797
0.14 0.6731 0.740051 0.67491607 0.7425888075
0.15 0.6800 0.746757 0.67931517 0.7453507002
0.16 0.6847 0.747108 0.68395403 0.7482534844
0.17 0.6890 0.752186 0.68874489 0.7512545296
0.18 0.6923 0.754494 0.69362121 0.7543202370
0.19 0.6996 0.757787 0.69853244 0.7574240611
0.20 0.7043 0.760236 0.70344030 0.7605450027
0.21 0.7099 0.766437 0.70831584 0.7636664502
0.22 0.7121 0.765248 0.71313734 0.7667752796
0.23 0.7177 0.768496 0.71788865 0.7698611530
0.24 0.7216 0.773505 0.72255792 0.7729159663
0.25 0.7259 0.775130 0.72713666 0.7759334126
0.26 0.7346 0.781734 0.73161902 0.7789086348
0.27 0.7369 0.782027 0.73600114 0.7818379501
0.28 0.7420 0.785979 0.74028078 0.7847186231
0.29 0.7442 0.786255 0.74445689 0.7875486933
0.30 0.7491 0.791919 0.74852942 0.7903268216
0.31 0.7541 0.795173 0.75249901 0.7930521767
0.32 0.7559 0.794067 0.75636689 0.7957243395
0.33 0.7584 0.795326 0.76013470 0.7983432224
0.34 0.7640 0.801113 0.76380440 0.8009090063
0.35 0.7678 0.803359 0.76737818 0.8034220874
0.36 0.7735 0.807956 0.77085840 0.8058830335
0.37 0.7729 0.809130 0.77424751 0.8082925490
0.38 0.7760 0.809150 0.77754806 0.8106514447
0.39 0.7798 0.813089 0.78076260 0.8129606140
0.40 0.7843 0.814951 0.78389371 0.8152210126
0.41 0.7856 0.815482 0.78694393 0.8174336419
0.42 0.7905 0.820871 0.78991580 0.8195995357
0.43 0.7953 0.825054 0.79281180 0.8217197483
0.44 0.7963 0.823975 0.79563435 0.8237953465
0.45 0.7980 0.824381 0.79838585 0.8258274007
0.46 0.8004 0.827150 0.80106859 0.8278169803
0.47 0.8027 0.828701 0.80368482 0.8297651446
0.48 0.8066 0.832011 0.80623672 0.8316729464
0.49 0.8086 0.833076 0.80872641 0.8335414205
0.50 0.8092 0.833363 0.81115590 0.8353715868

